Robust charging station location and routing-scheduling for electric modular autonomous units

Problem definition: Motivated by global electrification targets and the advent of electric modular autonomous units (E-MAUs), this paper addresses a robust charging station location and routing-scheduling problem (E-RCRSP) in an inter-modal transit system, presenting a novel solution to traditional electric bus scheduling. The system integrates regular bus services, offering full-line or sectional coverage, and short-turning services. Considering the fast-charging technology with quick top-ups, we jointly optimize charging station locations and capacities, fleet sizing, as well as routing-scheduling for E-MAUs under demand uncertainty. E-MAUs can couple flexibly at different locations, and their routing-scheduling decisions include sequences of services, as well as charging times and locations. Methodology: The E-RCRSP is formulated as a path-based robust optimization model, incorporating the polyhedral uncertainty set. We develop a double-decomposition algorithm that combines column-and-constraint generation and column generation armed with a tailored label-correcting approach. To improve computational efficiency and scalability, we propose a novel method that introduces super travel arcs and network downsizing methodologies. Results: Computational results from real-life instances, based on operational data of advanced NExT E-MAUs with cutting-edge batteries provided by our industry partner, indicate that charging at both depots and en-route fast-charging stations is necessary during operations. Moreover, our algorithm effectively scales to large-scale operational cases involving entire-day operations, significantly outperforming state-of-the-art methods. Comparisons with fixed-composition buses under the same fleet investment suggest that our methods are able to achieve substantial reductions in passengers' costs by flexibly scheduling units.

==> gainPassenger.csv <==
Weight3, Passenger
0.0002, 8.78E+02
0.001, 2.29E+03
0.002, 4.27E+03
0.010, 1.13E+04
0.020, 1.80E+04
0.100, 1.05E+05
0.200, 2.69E+05
0.500, 7.33E+05
1.000, 1.27E+06
2.000, 3.21E+06
10.000, 5.10E+06


==> gains.csv <==
Iterations, D1, D2
1, 18996334.275932986, 18996334.275932986
11, 10187149.78257887, 7659893.373485102
21, 7488471.617011711, 4810460.969061313
31, 5525994.817207191, 3909395.909238819
41, 4323619.100024175, 3451624.8937846515
51, 3454894.694527576, 3180312.53399278
61, 3211292.595423185, 2996786.7712495783
71, 3016333.2912598103, 2905859.106378466
81, 2971783.932589133, 2868222.840002573
91, 2931136.572900308, 2840818.0805007755
101, 2912577.935322989, 2832135.1644399385
111, 2898951.0143511537, 2819015.14777521
121, 2893324.9512887853, 2814407.340330162
131, 2889143.0522807236, 2804223.115846994
141, 2887655.446759148, 2797559.5838075913
151, 2886884.724074239, 2792656.960063498
161, 2886571.7793040867, 2789464.4434673353
171, 2886475.289677943, 2786220.772115617
181, 2886430.0874981876, 2783978.9197624917
191, 2886408.1630635657, 2782499.6424614424
201, 2886394.4999308162, 2781527.7597103417
211, 2886387.7967673503, 2780998.2316745343
221, 2886382.993724596, 2780841.007896366
231, 2886382.3220414394, 2780456.326976545
241,, 2780090.027535091
251,, 2779974.929238635
261,, 2779791.614888414
271,, 2779741.652447997
281,, 2779703.094835276
291,, 2779635.1499252217
301,, 2779561.8531430056
311,, 2779506.6787112514
321,, 2779458.5871147136
331,, 2779428.554177987
341,, 2779400.388312906
351,, 2779375.7332024854
361,, 2779353.5035559842
371,, 2779328.637122948
381,, 2779310.4470696016
391,, 2779297.459621638
401,, 2779283.1472586603
411,, 2779274.2453161525
421,, 2779267.014258964
431,, 2779259.4252753826
441,, 2779252.0249979356
451,, 2779246.8587435144
461,, 2779244.468796531
471,, 2779242.9781165966
481,, 2779242.928549713


==> gains2.csv <==
Iterations, E1, E2
1, 33858650.05153417, 33858650.05153417
51, 3678452.827771372, 4006797.195863144
101, 3132616.01920644, 3208535.453456584
151, 3061352.596559522, 3113683.3359432016
201, 3047854.9756338173, 3070526.6820662334
251, 3043115.98336168, 3053922.566045831
301, 3042044.9835299156, 3043410.5350943333
351, 3041543.703963008, 3034049.841276709
401, 3041444.6945282463, 3027479.367553612
451, 3041408.257465069, 3022977.1391754523
501, 3041399.055784794, 3021136.6839360953
551,, 3019624.9719166677
601,, 3018976.677615949
651,, 3018705.353606552
701,, 3018432.5556768556
751,, 3018259.2290741755
801,, 3018058.4383624964
851,, 3017935.504758577
901,, 3017859.0532269385
951,, 3017788.955407695
1001,, 3017782.0059340517
1051,, 3017754.979791534
1101,, 3017740.9225673084
1151,, 3017718.1970552607
1201,, 3017705.5302848695
1251,, 3017692.08843362
1301,, 3017681.762823716
1351,, 3017676.8545654407
1401,, 3017670.8565429132
1451,, 3017670.44138662
1501,, 3017670.3733121296
1551,, 3017670.338651327
1601,, 3017670.324741647


==> gainsFleet.csv <==
Weight1, FleetSize
0.0002, 231
0.001, 183
0.002, 161
0.010, 131
0.020, 123
0.100, 94
0.200, 73
0.500, 51
1.000, 37
2.000, 12
10.000, 0


==> gainsInvest.csv <==
Weight2, Invest
0.0002, 1.24E+07
0.001, 1.00E+07
0.002, 8.90E+06
0.010, 7.19E+06
0.020, 6.79E+06
0.100, 5.13E+06
0.200, 4.07E+06
0.500, 2.77E+06
1.000, 2.06E+06
2.000, 8.04E+05
10.000, 1

